Shadows and subsystems of generalized probabilistic theories: when tomographic incompleteness is not a loophole for contextuality proofs

It is commonly believed that failures of tomographic completeness undermine assessments of nonclassicality in noncontextuality experiments. In this work, we study how such failures can indeed lead to mistaken assessments of nonclassicality. We then show that proofs of the failure of noncontextuality are robust to a very broad class of failures of tomographic completeness, including the kinds of failures that are likely to occur in real experiments. We do so by showing that such proofs actually rely on a much weaker assumption that we term relative tomographic completeness: namely, that one's experimental procedures are tomographic for each other. Thus, the failure of noncontextuality can be established even with coarse-grained, effective, emergent, or virtual degrees of freedom. This also implies that the existence of a deeper theory of nature (beyond that being probed in one's experiment) does not in and of itself pose any challenge to proofs of nonclassicality. To prove these results, we first introduce a number of useful new concepts within the framework of generalized probabilistic theories (GPTs). Most notably, we introduce the notion of a GPT subsystem, generalizing a range of preexisting notions of subsystems (including those arising from tensor products, direct sums, decoherence processes, virtual encodings, and more). We also introduce the notion of a shadow of a GPT fragment, which captures the information lost when one's states and effects are unknowingly not tomographic for one another.

==> Diagrams/decoherence-discard7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Wsquareadj] (1) at (-0, -0.65) {$s$};
		\node [style=Wsquare] (2) at (-0, 0.65) {$u$};
		\node [style=right label] (4) at (0, 0) {$\mathsf{span}(\Omega_D)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Diagrams/decoherence-discard9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0, -0.5) {};
		\node [style=upground] (2) at (-0, 0.5) {};
		\node [style=right label] (3) at (-0, -0.5) {$\mathsf{span}(\Omega)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/decoherence-effect1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0, -0.5) {};
		\node [style=Wsquare] (2) at (-0, 0.5) {$e$};
		\node [style=right label] (3) at (-0, -0.5) {$S_{\mathcal{E}^A}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/decoherence-identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1.5) {};
		\node [style=none] (2) at (0, -1.5) {};
		\node [style=right label] (3) at (0, 1.5) {$D(V)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/decoherence-prod1.tikz <==
\btp
		\begin{pgfonlayer}{nodelayer}
			\node [style=Wsquareadj] (1) at (-0, -1.9) {$s$};
			\node [style=Wsquare] (2) at (-0, 1.9) {$e$};
			\node [style=right label] (4) at (0, 1.4) {$S_{\mathcal{E}^\mathcal{A}}$};
			\node [style=coinc,fill=black,font=\color{white}] (5) at (0, 0.6) {$I_{\mathcal{E}^\mathcal{A}}$};
			\node [style=inc, fill=black, font=\color{white}] (7) at (0, -0.6) {$I_{\Omega^\mathcal{A}}$};
			\node [style=right label] (8) at (0,0) {$V$};
			\node [style=right label] (6) at (0, -1.3) {$S_{\Omega^\mathcal{A}}$};
		\end{pgfonlayer}
		\begin{pgfonlayer}{edgelayer}
			\draw [qWire] (2) to (1.center);
		\end{pgfonlayer}
		\etp

==> Diagrams/decoherence-prod2.tikz <==
\btp
		\begin{pgfonlayer}{nodelayer}
			\node [style=Wsquareadj] (1) at (-0, -4.3) {$s$};
			\node [style=Wsquare] (2) at (-0, 4.3) {$e$};
			\node [style=right label] (4) at (0, 1.4) {$S_{\mathcal{E}^A}$};
			\node [style=coinc,fill=black,font=\color{white}] (5) at (0, 0.6) {$I_{\mathcal{E}^A}$};
			\node [style=inc, fill=black, font=\color{white}] (7) at (0, -0.6) {$I_{\Omega^A}$};
			\node [style=right label] (8) at (0,0) {$V$};
			\node [style=right label] (6) at (0, -1.25) {$S_{\Omega^A}$};
        \node [style=proj, fill=black, font=\color{white}] (9) at (0, -2) {$P_{\Omega^A}$};
        \node [style=inc, fill=black, font=\color{white}] (10) at (0,-3.2) {$I_D$};
        \node [style=right label] (11) at (0,-2.55) {$V$};
        \node [style=right label] (12) at (0,-3.75) {$D(V)$};
        \node [style=inc, fill=black, font=\color{white}] (13) at (0, 2) {$P_{\mathcal{E}^A}$};
        \node [style=proj, fill=black, font=\color{white}] (14) at (0,3.2) {$P_D$};
        \node [style=right label] (15) at (0,2.55) {$V$};
        \node [style=right label] (16) at (0,3.75) {$D(V)$};
		\end{pgfonlayer}
		\begin{pgfonlayer}{edgelayer}
			\draw [qWire] (2) to (1.center);
		\end{pgfonlayer}
		\etp

==> Diagrams/decoherence-prod3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Wsquareadj] (1) at (-0, -0.5) {$s$};
		\node [style=Wsquare] (2) at (-0, 0.5) {$e$};
		\node [style=right label] (3) at (-0, -0) {$\mathsf{span}(\Omega_D)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> Diagrams/decoherence-state1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0, 0.5) {};
		\node [style=Wsquareadj] (2) at (-0, -0.5) {$s$};
		\node [style=right label] (3) at (-0, 0.5) {$S_{\Omega^A}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [qWire] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}
